Finding and Analyzing Crash-Consistency Bugs in Persistent-Memory File Systems

We present a study of crash-consistency bugs in persistent-memory (PM) file systems and analyze their implications for file-system design and testing crash consistency. We develop FlyTrap, a framework to test PM file systems for crash-consistency bugs. FlyTrap discovered 18 new bugs across four PM file systems; the bugs have been confirmed by developers and many have been already fixed. The discovered bugs have serious consequences such as breaking the atomicity of rename or making the file system unmountable. We present a detailed study of the bugs we found and discuss some important lessons from these observations. For instance, one of our findings is that many of the bugs are due to logic errors, rather than errors in using flushes or fences; this has important applications for future work on testing PM file systems. Another key finding is that many bugs arise from attempts to improve efficiency by performing metadata updates in-place and that recovery code that deals with rebuilding in-DRAM state is a significant source of bugs. These observations have important implications for designing and testing PM file systems. Our code is available at https://github.com/utsaslab/flytrap .

==> results/TimeToFindBugs.csv <==
Bugs,Syzkaller,ACE
1,280,8
2,322,8
3,515,8
4,545,8
5,625,83
6,643,111
7,1633,129
8,1810,292
9,1822,292
10,7275,336
11,7280,528
12,14520,581
13,45195,596
14,54600,5923
15,55020,9001
16,129600,
17,195660,
18,226810,
